Evaluating Massively Parallel Algorithms for DFA Minimisation, Equivalence Checking and Inclusion Checking

We study parallel algorithms for the minimisation and equivalence checking of Deterministic Finite Automata (DFAs). Regarding DFA minimisation, we implement four different massively parallel algorithms on Graphics Processing Units (GPUs). Our results confirm the expectations that the algorithm with the theoretically best time complexity is not practically suitable to run on GPUs due to the large amount of resources needed. We empirically verify that parallel partition refinement algorithms from the literature perform better in practice, even though their time complexity is worse. Furthermore, we introduce a novel algorithm based on partition refinement with an extra parallel partial transitive closure step and show that on specific benchmarks it has better run-time complexity and performs better in practice. In addition, we address checking the language equivalence and inclusion of two DFAs. We consider the Hopcroft-Karp algorithm, and explain how a variant of it can be parallelised for GPUs. We note that these problems can be encoded for the GPU-accelerated model checker GPUexplore, allowing the use its lockless hash table and fine-grained parallel work distribution mechanism.

==> bitsplitter.csv <==
name,states,3090total,3090initial,3090run,titantotal,titaninitial,titanrun
bitsplitter5,64,274,274,0,592,591,0
bitsplitter6,128,244,244,0,478,477,0
bitsplitter7,256,243,243,0,479,478,0
bitsplitter8,512,245,244,1,483,482,1
bitsplitter9,1024,243,243,1,467,466,1
bitsplitter10,2048,256,248,8,485,475,10
bitsplitter11,4096,269,246,23,494,464,30
bitsplitter12,8192,284,244,40,533,472,60
bitsplitter13,16384,298,242,56,530,460,70
bitsplitter14,32768,278,240,38,502,456,47
bitsplitter15,65536,279,238,41,517,465,52
bitsplitter16,131072,291,245,46,518,458,60
bitsplitter17,262144,290,237,53,529,460,68
bitsplitter18,524288,301,240,61,548,469,80
bitsplitter19,1048576,310,237,73,582,470,112
bitsplitter20,2097152,367,237,130,767,465,302
bitsplitter21,4194304,578,245,333,1517,453,1063
bitsplitter22,8388608,955,239,717,2951,460,2491
bitsplitter23,16777216,1997,240,1757,6347,460,5887
bitsplitter24,33554432,4308,243,4065,13403,456,12947
bitsplitter25,67108864,9467,240,9227,28490,451,28039
bitsplitter26,134217728,21326,243,21083,63432,480,62951
bitsplitter27,268435456,48648,242,48407,143937,459,143478
bitsplitter28,536870912,109184,247,108936,325268,466,324802
bitsplitter29,1073741824,247849,241,247607,732229,464,731764


==> memory.csv <==
name, states, 3090total, 3090initial, 3090run, titantotal, titaninitial, titanrun
memory.5,88,301,301,0,448,448,0
memory.6,208,248,248,0,317,317,0
memory.7,480,248,248,0,319,319,0
memory.8,1088,253,253,0,249,249,0
memory.9,2432,250,246,3,321,317,4
memory.10,5376,269,249,21,340,313,28
memory.11,11776,286,257,29,360,314,45
memory.12,25600,290,247,43,353,304,49
memory.13,55296,297,247,51,362,294,68
memory.14,118784,283,247,36,357,307,50
memory.15,253952,282,244,38,354,300,55
memory.16,540672,284,242,42,358,300,58
memory.17,1146880,289,243,46,372,304,68
memory.18,2424832,300,244,55,387,305,83
memory.19,5111808,351,254,97,471,339,132
memory.20,10747904,363,246,117,475,302,173
memory.21,22544384,423,250,173,560,302,257
memory.22,47185920,545,235,309,697,278,420
memory.23,98566144,869,239,630,1061,302,759
memory.24,205520896,1518,248,1269,1775,294,1481
memory.25,427819008,2771,249,2522,3389,299,3090
memory.26,889192448,5586,251,5335,6957,289,6668
memory.27,1845493760,14791,251,14539,16892,307,16584



==> multifib.csv <==
name, states, 3090total, 3090initial, 3090run, titantotal, titaninitial, titanrun
multifib.30 , 1346269 , 521 , 282 , 239 , 844 , 572 , 271 
multifib.31 , 2178309 , 508 , 158 , 350 , 809 , 438 , 371 
multifib.32 , 3524578 , 717 , 161 , 556 , 989 , 436 , 553 
multifib.33 , 5702887 , 1019 , 162 , 857 , 1324 , 441 , 883 
multifib.34 , 9227465 , 1587 , 157 , 1430 , 1836 , 442 , 1394 
multifib.35 , 14930352 , 2370 , 157 , 2212 , 2755 , 430 , 2324 
multifib.36 , 24157817 , 3815 , 159 , 3655 , 3749 , 441 , 3307 
multifib.37 , 39088169 , 5463 , 165 , 5297 , 6002 , 436 , 5564 
multifib.38 , 63245986 , 8845 , 167 , 8676 , 9739 , 429 , 9308 
multifib.39 , 102334155 , 14665 , 160 , 14502 , 14530 , 441 , 14085 
multifib.40 , 165580141 , 24170 , 160 , 24005 , 24866 , 437 , 24424 
multifib.41 , 267914296 , 40477 , 157 , 40313 , 41525 , 445 , 41071 
multifib.42 , 433494437 , 61922 , 160 , 61752 , 64497 , 435 , 64049 


